Radiation thermo-chemical models of protoplanetary disks I. Hydrostatic disk structure and inner rim

This paper introduces a new disk code, called ProDiMo, to calculate the thermo-chemical structure of protoplanetary disks and to interpret gas emission lines from UV to sub-mm. We combine frequency-dependent 2D dust continuum radiative transfer, kinetic gas-phase and UV photo-chemistry, ice formation, and detailed non-LTE heating & cooling balance with the consistent calculation of the hydrostatic disk structure. We include FeII and CO ro-vibrational line heating/cooling relevant for the high-density gas close to the star, and apply a modified escape probability treatment. The models are characterized by a high degree of consistency between the various physical, chemical and radiative processes, where the mutual feedbacks are solved iteratively. In application to a T Tauri disk extending from 0.5AU to 500AU, the models are featured by a puffed-up inner rim and show that the dense, shielded and cold midplane (z/r<0.1, Tg~Td) is surrounded by a layer of hot (5000K) and thin (10^7 to 10^8 cm^-3) atomic gas which extends radially to about 10AU, and vertically up to z/r~0.5. This layer is predominantly heated by the stellar UV (e.g. PAH-heating) and cools via FeII semi-forbidden and OI 630nm optical line emission. The dust grains in this "halo" scatter the star light back onto the disk which impacts the photo-chemistry. The more distant regions are characterized by a cooler flaring structure. Beyond 100AU, Tgas decouples from Tdust even in the midplane and reaches values of about Tg~2Td. Our models show that the gas energy balance is the key to understand the vertical disk structure. Models calculated with the assumption Tg=Td show a much flatter disk structure.

==> abstract.txt <==
http://arxiv.org/submit

arXiv.org perpetual, non-exclusive license to distribute this article 
Astrophysics | Earth & Planetary Astrophysics

Title: Radiation thermo-chemical models of protoplanetary disks
       I. Hydrostatic disk structure and inner rim
Authors: Peter Woitke, Inga Kamp, and Wing-Fai Thi
Secondary: Solar & Stellar Astrophysics
Comments: 24 pages, 14 Figures, 120 equations,
          accepted by A&A,
          download a high-resolution version from
          http://www.roe.ac.uk/~ptw/prodimo1_article.pdf

This paper introduces a new disk code, called ProDiMo, to calculate
the thermo-chemical structure of protoplanetary disks and to interpret
gas emission lines from UV to sub-mm. We combine frequency-dependent
2D dust continuum radiative transfer, kinetic gas-phase and UV
photo-chemistry, ice formation, and detailed non-LTE heating & cooling
balance with the consistent calculation of the hydrostatic disk
structure. We include FeII and CO ro-vibrational line heating/cooling
relevant for the high-density gas close to the star, and apply a
modified escape probability treatment. The models are characterized by
a high degree of consistency between the various physical, chemical
and radiative processes, where the mutual feedbacks are solved
iteratively. In application to a T Tauri disk extending from 0.5AU to
500AU, the models are featured by a puffed-up inner rim and show that
the dense, shielded and cold midplane (z/r<0.1, Tg~Td) is surrounded
by a layer of hot (5000K) and thin (10^7 to 10^8 cm^-3) atomic gas
which extends radially to about 10AU, and vertically up to
z/r~0.5. This layer is predominantly heated by the stellar UV
(e.g. PAH-heating) and cools via FeII semi-forbidden and OI 630nm
optical line emission. The dust grains in this "halo" scatter the star
light back onto the disk which impacts the photo-chemistry.  The more
distant regions are characterized by a cooler flaring structure.
Beyond 100AU, Tgas decouples from Tdust even in the midplane and
reaches values of about Tg~2Td. Our models show that the gas energy
balance is the key to understand the vertical disk structure. Models
calculated with the assumption Tg=Td show a much flatter disk
structure.

